EDGES and JWST with 21cm global signal emulator

The 21cm global signal is an important probe to reveal the properties of the first astrophysical objects and the processes of the structure formation from which one can constrain astrophysical and cosmological parameters. To extract the information of such parameters, one needs to efficiently evaluate the 21cm global signal for statistical analysis. First we developed an artificial neural network-based emulator to predict the 21cm global signal, which works with significantly less computational cost and high precision. Then we apply our emulator to demonstrate the parameter estimation based on the Bayesian analysis by using the publicly available EDGES low-band data. We find that the result is sensitive to the foreground model, the assumption of noise, and the frequency range used in the analysis. The Bayesian evidence suggests the models with higher order polynomial function and enhanced noise are preferred. We also compare models suggested from the EDGES low-band data and the ones from recent JWST measurements of the galaxy luminosity function at $z=16$. We find that the model which produces the 21cm absorption line at $z\approx15$ is well consistent with the central value of the observed luminosity function at $z=16$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
